A relativistic jet from a neutron star breaking out of its natal supernova remnant

The young neutron star X-ray binary, Cir X-1, resides within its natal supernova remnant and experiences ongoing outbursts every 16.5 days, likely due to periastron passage in an eccentric orbit. We present the deepest ever radio image of the field, which reveals relativistic jet-punched bubbles that are aligned with the mean axis of the smaller-scale jets observed close to the X-ray binary core. We are able to measure the minimum energy for the bubble, which is around $E_{min}$ = $10^{45} $ erg. The nature and morphological structure of the source were investigated through spectral index mapping and numerical simulations. The spectral index map reveals a large fraction of the nebula's radio continuum has a steep slope, associated with optically thin synchrotron emission, although there are distinct regions with flatter spectra. Our data are not sensitive enough to measure the spectral index of the protruding bubbles. We used the PLUTO code to run relativistic hydrodynamic simulations to try and qualitatively reproduce the observations with a combined supernova-plus-jet system. We are able to do so using a simplified model in which the asymmetrical bubbles are best represented by supernova explosion which is closely followed (within 100 years) by a phase of very powerful jets lasting less than 1000 years. These are the first observations revealing the initial breakout of neutron star jets from their natal supernova remnant, and further support the scenario in which Cir X-1 is a younger relation of the archetypal jet source SS433.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
